Constraining the Origin of Mars via Simulations of Multi-Stage Core Formation

It remains an elusive goal to simultaneously model the astrophysics of Solar System accretion while reproducing the mantle chemistry of more than one inner terrestrial planet. Here, we used a multistage core-mantle differentiation model based on Rubie et al. (2011,2015) to track the formation and composition of Earth and Mars in various Grand Tack formation simulations. Prior studies showed that in order to recreate Earth's mantle composition, it must grow first from reduced (Fe-metal rich and O-poor) building blocks and then from increasingly oxidized (FeO rich) material. This accretion chemistry occurs when an oxidation gradient exists across the disk so that the innermost solids are reduced and increasingly oxidized material is found at greater heliocentric distances. For a suite of Grand Tack simulations, we investigated whether Earth and Mars can be simultaneously produced by the same oxidation gradient. Our model did not find an oxidation gradient that simultaneously reproduces the mantle composition of Earth and Mars. Due to its small mass and rapid formation, the formation history of Mars-like planets is very stochastic which decreases the likelihood of compatibility with an Earth-producing oxidation gradient in any given realization. To reconcile the accretion history and ideal chemistry of the Mars-like planet with the oxidation gradient of an Earth-producing disk, we determined where in the Earth-producing disk Mars must have formed. We find that the FeO-rich composition of the Martian mantle requires that Mars' building blocks must originate exterior to 1.0 astronomical units (AU).

==> support/manifest.txt <==
% Copyright 2019-2020 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-sc-template.pdf
  PDF output of the above template

cas-dc-template.tex
  TeX template 

cas-dc-template.pdf
  PDF output of the above template

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

Directory figs/

Dummy figures used in the template files.

  Fig1.pdf
  Fig2.pdf
  Fig3.pdf
  grabs.pdf
  pic1.pdf

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


